Structural Invariance of Sunspot Umbrae Over the Solar Cycle: 1993-2004

Measurements of maximum magnetic flux, minimum intensity, and size are presented for 12 967 sunspot umbrae detected on the NASA/NSO spectromagnetograms between 1993 and 2004 to study umbral structure and strength during the solar cycle. The umbrae are selected using an automated thresholding technique. Measured umbral intensities are first corrected for a confirming observation of umbral limb-darkening. Log-normal fits to the observed size distribution confirm that the size spectrum shape does not vary with time. The intensity-magnetic flux relationship is found to be steady over the solar cycle. The dependence of umbral size on the magnetic flux and minimum intensity are also independent of cycle phase and give linear and quadratic relations, respectively. While the large sample size does show a low amplitude oscillation in the mean minimum intensity and maximum magnetic flux correlated with the solar cycle, this can be explained in terms of variations in the mean umbral size. These size variations, however, are small and do not substantiate a meaningful change in the size spectrum of the umbrae generated by the Sun. Thus, in contrast to previous reports, the observations suggest the equilibrium structure, as testified by the invariant size-magnetic field relationship, as well as the mean size (i.e. strength) of sunspot umbrae do not significantly depend on solar cycle phase.

==> editor_rev.txt <==

Dear Tom,

I am pleased to inform you that your submission "Structural Invariance of Sunspot Umbrae Over the Solar Cycle: 1993-2004" (SOLA1130R1) has been accepted for publication in 'Solar Physics' subject to a couple of trivial editorial changes that I will sent you separately. (A couple of the references need more info)

If you haven't already, you might want to look at Travis Metcalfe's article on citations entitled "The Citation Impact of Digital Preprint Archives for Solar Physics Papers":  Solar Physics 239, 549, 2006 or http://arxiv.org/abs/astro-ph/0607079 and consider submitting your manuscript to http://arXiv.org/archive/astro-ph and http://solar.physics.montana.edu/cgi-bin/eprint/default_page.pl

In order to submit your corrected manuscript, please access the 'Solar Physics' Editorial Manager WWW site at http://sola.edmgr.com/
	
We look forward to receiving your final version of your manuscript.

Regards,

John Leibacher
<john.leibacher@gmail.com>
Editor


Reviewer #1: Dear Prof. John Leibacher,
I read the new revised manuscript  "Structural Invariance of Sunspot Umbrae over the Solar cycle: 1993 - 2004" by T. A. Schad and M. J. Penn (SOLA1130R1). They have taken care of all the suggestions mentioned in my earlier report on the paper.  
Thus I would like to recommend the paper for publication in Solar Physics with out the requirement of any further modifications.

--------------------------------------------------------------------------------------------------

Can you get the publisher / city for the references where they are missing.  The Avrett reference looks "funny".  It looks like the editor and publisher info from the original submission got lost in the revision. ;-(   Stop by if you have any questions.

John L

